Probabilistic Inference for Structural Health Monitoring: New Modes of Learning from Data

In data-driven SHM, the signals recorded from systems in operation can be noisy and incomplete. Data corresponding to each of the operational, environmental, and damage states are rarely available a priori; furthermore, labelling to describe the measurements is often unavailable. In consequence, the algorithms used to implement SHM should be robust and adaptive, while accommodating for missing information in the training-data -- such that new information can be included if it becomes available. By reviewing novel techniques for statistical learning (introduced in previous work), it is argued that probabilistic algorithms offer a natural solution to the modelling of SHM data in practice. In three case-studies, probabilistic methods are adapted for applications to SHM signals -- including semi-supervised learning, active learning, and multi-task learning.

==> list_of_captions.txt <==
Fig 1: A \textsl{simplified} framework for pattern recognition within SHM.


Fig 2: Semi-supervised GMM for three-class AE data: (\subref{a}) supervised learning, given the labelled data only, $\bullet$ markers. (\subref{b}) semi-supervised learning, given the labelled \textsl{and} unlabelled data, $\bullet/ \circ$ markers. Adapted from \protect\cite{bull_2019thesis}.


Fig 3: A general/simplified active learning heuristic.


Fig 4: Uncertainty sampling for the AE data: {$\blacktriangleright\;\blacktriangleleft \blacktriangledown$~markers} show the training set, and $\bullet$ markers show the unlabelled data -- circles indicate queries by the active learner (a) based on entropy, (b) based on likelihood -- adapted from \protect\cite{bull_2019thesis}.


Fig 5: Unsupervised Dirichlet process Gaussian mixture model for the three-class AE data: (\subref{a}) unsupervised DP clustering, $\bullet/ \circ$ markers are the ground-truth/predicted values for $y_i$. (\subref{b}) predictive likelihood for the number of clusters $K$ given $\alpha$, i.e.\ $p(K|\mathcal{D},\alpha)$.


Fig 6: Visualisation of knowledge transfer via domain adaptation. Ellipses represent clusters of data -- coloured according to labels. (a) and (b) are the source and target domains respectively, in their original sample spaces. (c) shows the source and target data mapped into a shared, more consistent latent space.


Fig 7: Examples of directed graphical models (DGMs) based on the AE data. Shaded and unshaded nodes represent observed/latent variables respectively; arrows represent conditional dependencies; boxes represent plates.


Fig 8: Directed graphical model for the GMM $p(\vec{x}_i, y_i, \vec{\theta})$ over the \textsl{labelled} data $\mathcal{D}_l$. As training data are supervised, both $\vec{x}_i$ and $y_i$ are observed variables. Shaded and white nodes are the observed and latent variables respectively; arrows represent conditional dependencies; dots represent constants (i.e.\ hyperparameters). Adapted from \protect\cite{bull_2019thesis}.


Fig 9: Directed graphical model for the GMM $p(\vec{x}_i, y_i, \vec{\theta})$ over the \textsl{labelled} data $\mathcal{D}_l$. As training data are supervised, both $\vec{x}_i$ and $y_i$ are observed variables. Shaded and white nodes are the observed and latent variables respectively; arrows represent conditional dependencies; dots represent constants (i.e.\ hyperparameters). Adapted from \protect\cite{bull_2019thesis}.


Fig 10: Z24 bridge data, time history of natural frequencies, colours represent three classes of data: normal data (blue), outlying data due to environmental effects (green), and damage (red).


Fig 11: Online classification performance ($f_1$ score) for the Z24 data, for query budgets of (\subref{a}) 25\%; (\subref{b}) 12.5\% of the total dataset -- adapted from \protect\cite{onlineAL}.


Fig 12: DGM of the semisupervised GMM, given the labelled $\mathcal{D}_l$ and unlabelled data $\mathcal{D}_u$. For the unsupervised set, $\vec{\tilde{x}}_i$ is the only observed variable, while $\tilde{y}_i$ is a latent variable. Adapted from \protect\cite{bull_2019thesis}.


Fig 13: Classification performance ($f_1$ score) for the supervised GMM vs. the semi-supervised GMM. Left: $f_1$ for an increasing proportion of labelled data. Right: the gain in $f_1$ score through semi-supervised updates, the red line highlights zero-gain. Adapted from \protect\cite{BULL2020106653}.


Fig 14: DGM for the infinite Gaussian mixture model.


Fig 15: Figure showing online DP clustering applied to the Z24 bridge data using the first four natural frequencies as the features. Vertical lines indicate that a new cluster has been formed. Adapted from \protect\cite{rogers2019}.


Fig 16: Visualisation of KBTL -- adapted from \protect\cite{Gardner2020b}


Fig 17: Directed graphical model for binary classification KBTL.


Fig 18: Shear structures: (a) test rig; (b) a nominal representation of the five simulated systems; (c) depicts the cantilever beam component where $\{k_i\}^d_{i=1} = 4k_b$.

Fig 19: The KBTL probabilistic decision boundary for the coupled classification model in the shared subspace. Markers $\{\times, \square, \star, *, \diamond, \triangle, \bullet\}$ correspond to tasks and domains $\{1,2,3,4,5,6\}$ respectively.


Fig 20: KBTL classification performance, given an independent test set: $f_1$-scores across each domain compared to an RVM benchmark.




